The KBSS-KCWI Survey: The connection between extended Ly$\alpha$ halos and galaxy azimuthal angle at $z\sim 2-3$

We present the first statistical analysis of kinematically-resolved, spatially-extended Ly$\alpha$ emission around $z = 2-3$ galaxies in the Keck Baryonic Structure Survey (KBSS) using the Keck Cosmic Web Imager (KCWI). Our sample of 59 star-forming galaxies ($z_\mathrm{med} = 2.29$) comprises the subset with typical KCWI integration times of ~5 hours and with existing imaging data from the Hubble Space Telescope and/or adaptive optics-assisted integral field spectroscopy. The high resolution images were used to evaluate the azimuthal dependence of the diffuse Ly$\alpha$ emission with respect to the stellar continuum within projected galactocentric distances of $\lesssim 30$ proper kpc. We introduce cylindrically-projected 2D spectra (CP2D) that map the averaged Ly$\alpha$ spectral profile over a specified range of azimuthal angle, as a function of impact parameter around galaxies. The averaged CP2D spectrum of all galaxies shows clear signatures of Ly$\alpha$ resonant scattering by outflowing gas. We stacked the CP2D spectra of individual galaxies over ranges of azimuthal angle with respect to their major axes. The extended Ly$\alpha$ emission along the galaxy principal axes are statistically indistinguishable, with residual asymmetry of $\le$ 2% ($\sim 2 \sigma$) of the integrated Ly$\alpha$ emission. The symmetry implies that the Ly$\alpha$ scattering medium is dominated by outflows in all directions within 30 kpc. Meanwhile, we find that the blueshifted component of Ly$\alpha$ emission is marginally stronger along galaxy minor axes for galaxies with relatively weak Ly$\alpha$ emission. We speculate that this weak directional dependence of Ly$\alpha$ emission becomes discernible only when the Ly$\alpha$ escape fraction is low. These discoveries highlight the need for similar analyses in simulations with Ly$\alpha$ radiative transfer modeling.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
